Counter Turing Test CT^2: AI-Generated Text Detection is Not as Easy as You May Think -- Introducing AI Detectability Index

With the rise of prolific ChatGPT, the risk and consequences of AI-generated text has increased alarmingly. To address the inevitable question of ownership attribution for AI-generated artifacts, the US Copyright Office released a statement stating that 'If a work's traditional elements of authorship were produced by a machine, the work lacks human authorship and the Office will not register it'. Furthermore, both the US and the EU governments have recently drafted their initial proposals regarding the regulatory framework for AI. Given this cynosural spotlight on generative AI, AI-generated text detection (AGTD) has emerged as a topic that has already received immediate attention in research, with some initial methods having been proposed, soon followed by emergence of techniques to bypass detection. This paper introduces the Counter Turing Test (CT^2), a benchmark consisting of techniques aiming to offer a comprehensive evaluation of the robustness of existing AGTD techniques. Our empirical findings unequivocally highlight the fragility of the proposed AGTD methods under scrutiny. Amidst the extensive deliberations on policy-making for regulating AI development, it is of utmost importance to assess the detectability of content generated by LLMs. Thus, to establish a quantifiable spectrum facilitating the evaluation and ranking of LLMs according to their detectability levels, we propose the AI Detectability Index (ADI). We conduct a thorough examination of 15 contemporary LLMs, empirically demonstrating that larger LLMs tend to have a higher ADI, indicating they are less detectable compared to smaller LLMs. We firmly believe that ADI holds significant value as a tool for the wider NLP community, with the potential to serve as a rubric in AI-related policy-making.

==> extra_tables.txt <==
 % 
%     &
%     {
%     \begin{footnotesize}
%     The text detection is not easy. It's not easy to detect the AI generated text. It takes a lot of work. But it is possible. And the results are amazing. The result: a new generation of intelligent machines...
%     \end{footnotesize}
%     }

% \begin{table}[!htbp]
% \centering
% \resizebox{0.8\textwidth}{!}{%
% \begin{tabular}{ 
%                 p{0.15\textwidth} |
%                 p{0.65\textwidth}  
% }
% \toprule
% \textbf{{\footnotesize Prompt}} &
%   \textit{{\footnotesize AI generated text detection is not easy}} &
%    &
%    \\ \hline
%\textbf{\rotatebox[origin=r]{90}{\parbox[r]{1cm}{\centering {\footnotesize Watermarked text}}}}
% \textbf{{\footnotesize Llama}}
%     &
%     {
%     \begin{footnotesize}
%     There are two ways to tackle the task of detecting whether an article was written by machine or human. One way would be to use a technique called Natural Language Understanding, which involves generating some kind of semantic model that can identify the properties and relations between words in order to determine if one particular word-string is likely to have been produced by a person or an algorithm. The other approach might involve using something like natural language generation (see this paper) where you could generate some kind of “reverse” sentence from a piece of raw data. But while there’s a lot we still don’t know about how our brains work when it comes to understanding sentences - such as why certain parts of speech seem easier for us to understand than others - it seems fairly safe to say that the way machines currently learn to write prose isn’t yet able to match up with what humans do naturally. If I were writing an essay today, my biggest concern would probably revolve around being understood rather than trying to write really well. That said, people definitely do care about both things at once; just look at all those bloggers out there obsess...
%     \end{footnotesize}
%     }
%    \\ \hline
%\textbf{\rotatebox[origin=r]{90}{\parbox[c]{1cm}{\centering {\footnotesize De-Watermarked text by replacing high-entropy words}}}} &
% \textbf{{\footnotesize BLOOM}} &
%     {
%     \begin{footnotesize}
%     I agree that AI generated text detection is not easy, especially given the fact that there are many tools and resources available on the internet that can be used to generate text. But it's not impossible. There are several ways to detect AI generated text, such as using natural language processing (NLP) techniques, analyzing the writing style and patterns, and checking for inconsistencies and errors in grammar and syntax. Additionally, it's important to note that not all AI generated text is bad or negative, and some can be beneficial and helpful, such as in the case of chatbots and AI assistants.
%     \end{footnotesize}
%     }
%    \\ \hline
%\textbf{\rotatebox[origin=r]{90}{\parbox[c]{1cm}{\centering {\footnotesize De-Watermarked text by paraphrasing}}}} &
% \textbf{{\footnotesize MPT}} &
%     \begin{footnotesize}
%     AI-generated content identification can be difficult, as it requires complex algorithms to identify patterns in large amounts of data and determine whether they are human or machine written. This process becomes even more challenging when dealing with short texts such as tweets, which often contain slang words and abbreviations unique to certain communities. Despite these challenges, researchers have made significant progress towards developing accurate methods for detecting AI-generated text.
%     \end{footnotesize}
%   \\ \hline
% \textbf{{\footnotesize Alpaca}} &
%     \begin{footnotesize}
%     AI generated text detection is not an easy task. Text detection is the process of identifying and extracting text from an image, video, or document. It is a challenging task due to the wide variety of text styles, sizes, colors, and backgrounds that can be found in an image or document. Additionally, AI generated text detection must be able to accurately detect text even if it is partially obscured by other elements in the image or document. AI generated text detection must also be able to accurately detect text even if it is in a different language than the language of the image or document. AI generated text detection must also be able to accurately detect text even if it is in a different font or font size than the rest of the text in the image or document. AI generated text detection must also be able to accurately detect text even if it is in a different color than the rest of the text in the image or document. AI generated text detection must also be able to accurately detect text even if it is in a different orientation than the rest of the text in the image or document. AI generated text detection must also be able to accurately detect text even if it is in a different shape than the rest...
%     \end{footnotesize}
% \\ \bottomrule
% \end{tabular}%
% }
% \caption{AI generated text for a sample text for all 15 LLMs (Part 2)}
% \label{tab:example2}
% \end{table}

% \begin{table}[!htbp]
% \centering
% \resizebox{0.8\textwidth}{!}{%
% \begin{tabular}{ 
%                 p{0.15\textwidth} |
%                 p{0.65\textwidth}  
% }
% \toprule
% \textbf{{\footnotesize Prompt}} &
%   \textit{{\footnotesize AI generated text detection is not easy}} &
%    &
%    \\ \hline
% %\textbf{\rotatebox[origin=r]{90}{\parbox[r]{1cm}{\centering {\footnotesize Watermarked text}}}}
% \textbf{{\footnotesize Vicuna}}
%     &{
%     \begin{footnotesize}
%     Detecting AI-generated text can be a challenging task. Unlike human-written content, which often contains unique phrasing and grammatical errors, AI-generated text is designed to be flawless. As a result, it can be difficult for humans to differentiate between the two. Additionally, AI algorithms can produce vast amounts of text quickly, making it increasingly important to develop reliable detection methods. With advancements in technology and machine learning techniques, detecting AI-generated text will continue to evolve and become more sophisticated over time.
%     \end{footnotesize}
%     }
%    \\ \hline
% %\textbf{\rotatebox[origin=r]{90}{\parbox[c]{1cm}{\centering {\footnotesize De-Watermarked text by replacing high-entropy words}}}} &
% \textbf{{\footnotesize Dolly}} &
%     {
%     \begin{footnotesize}
%     Generating text in an image is not an easy task. There are several steps that need to be done in order to generate text from an image. The first step is to pre-process the image so that it can be better understood by the computer. One of the first steps in this process is to detect the text in the image. There are many libraries and frameworks that can be used to do this text detection. Some of these libraries include python-OCR, OpenText, and Tesseract. Once the text has been detected, the next step is to tokenize the text. Tokenization is the process of splitting the detected text up into individual words. Some libraries that can be used for tokenization are NLTK and SpaCy. After the text has been tokenized, you then need to filter out all the stopwords. Stopwords are common words that are not considered to be part of the text. Once all the stopwords have been removed, you then need to lemmatize the words that have been removed. Lemmatization is the process of removing the inflection from words and treating them as if they were roots. The last step in this process is to sentence piece the tokens that have been created from the tokenization step. Sentence...
%     \end{footnotesize}
%     }
%    \\ \hline
%\textbf{\rotatebox[origin=r]{90}{\parbox[c]{1cm}{\centering {\footnotesize De-Watermarked text by paraphrasing}}}} &
% \textbf{{\footnotesize StableLM}} &
%     \begin{footnotesize}
%     Detecting AI-generated text is a challenging task that requires deep understanding of the text data and its characteristics. When dealing with such data, the accuracy of detection is often hampered by the presence of errors or inconsistencies in the data. Furthermore, the task of accurately detecting text in natural language is also inherently difficult, as the patterns and structure of human language are complex and vary across different contexts. As a result, there is a need for more sophisticated and robust techniques that can identify and analyze the significance of AI-generated text in a meaningful way.
%     \end{footnotesize}
%   \\ \hline
% \textbf{{\footnotesize XLNet}} &
%     \begin{footnotesize}
%     It is not easy to execute a paragraph or paragraph in a particular order. It is most difficult when a script is loaded. It is particularly difficult to do when the script is selected as a script that is loaded. It is no easier to do when a file is being loaded as only the following page. When a file is being loaded as a "predefined" "spec" it has an incompatibility with the file. When the file is being loaded in the first-string "select" script it has an incompatibility with the file. On page 5, Instruction 213. Refer to the section "First-string "spec" scripts for a "predefined" script "spec" script. See the section "Predefined" scripts to describe "predefined" scripts by "predefined" scripts for "predefined" script "spec". Instruction 212. See the sub-group in the section "PredefinedScript" for "predefined" script "spec" and "predefined" script...
%     \end{footnotesize}
% \\ \bottomrule
% \end{tabular}%
% }
% \caption{AI generated text for a sample text for all 15 LLMs (Part 3)}
% \label{tab:example3}
% \end{table}

% \begin{table}[!htbp]
% \centering
% \resizebox{0.8\textwidth}{!}{%
% \begin{tabular}{ 
%                 p{0.15\textwidth} |
%                 p{0.65\textwidth}  
% }
% \toprule
% \textbf{{\footnotesize Prompt}} &
%   \textit{{\footnotesize AI generated text detection is not easy}} &
%    &
%    \\ \hline
% %\textbf{\rotatebox[origin=r]{90}{\parbox[r]{1cm}{\centering {\footnotesize Watermarked text}}}}
% \textbf{{\footnotesize T5}}
%     &
%     {
%     \begin{footnotesize}
%     The text detection is not easy. It's not easy to detect the AI generated text. It takes a lot of work. But it is possible. And the results are amazing. The result: a new generation of intelligent machines...
%     \end{footnotesize}
%     }
%    \\ \hline
% %\textbf{\rotatebox[origin=r]{90}{\parbox[c]{1cm}{\centering {\footnotesize De-Watermarked text by replacing high-entropy words}}}} &
% \textbf{{\footnotesize T0}} &
%     {
%     \begin{footnotesize}
    
%     \end{footnotesize}
%     }
% \\ \bottomrule

% \end{tabular}%
% }
% \caption{AI generated text for a sample text for all 15 LLMs (Part 4)}
% \label{tab:example4}
% \end{table}



